Characterizing Exoplanet Habitability

Habitability is a measure of an environment's potential to support life, and a habitable exoplanet supports liquid water on its surface. However, a planet's success in maintaining liquid water on its surface is the end result of a complex set of interactions between planetary, stellar, planetary system and even Galactic characteristics and processes, operating over the planet's lifetime. In this chapter, we describe how we can now determine which exoplanets are most likely to be terrestrial, and the research needed to help define the habitable zone under different assumptions and planetary conditions. We then move beyond the habitable zone concept to explore a new framework that looks at far more characteristics and processes, and provide a comprehensive survey of their impacts on a planet's ability to acquire and maintain habitability over time. We are now entering an exciting era of terrestiral exoplanet atmospheric characterization, where initial observations to characterize planetary composition and constrain atmospheres is already underway, with more powerful observing capabilities planned for the near and far future. Understanding the processes that affect the habitability of a planet will guide us in discovering habitable, and potentially inhabited, planets.

==> Factors_Outline.txt <==
OUTLINE

FACTORS AFFECTING PLANETARY HABITABILITY: 
Win over planetary science community with this astrobiology synthesis chapter. gateway for grads, planetary scientists looking to move into / learn more about AB

Note the current version of this chapter is primarily about the habitable zone, the related climate modeling and multiple caveats / adjustments for various factors.

Scientific and diagrammatic figures OK. 

        1. Intro to Habitability (476 -> 3500) (but this doesn't include Ravi/Eric's text yet)
            -A. Philosophical intro. (VIKKI). 
                a. Probability, of where MOST LIKELY. NOT binary  what isn't the HZ? ; Sonny Harman plot from Vikki's RHZ draft (needs updating probably), showing overlap
                b. this is for EXOPLANETS (observable, not in situ) --
            A. Habitable Zone (DRAFTED: RAVI and ERIC...cut down and get Echidna figure from Sonny)
                a. Definition, traditional limits (IHZ,OHZ)
                b. Empirical definitions: Early Venus, Early Mars (conservative / optimisitc)
                c. 1D vs 3D limits
                d. Additional factors: (keep this tight, at most short para for each one - make sure to cite European and other communities as well)
                    i. Rotation periods / tidal locking
                    ii. Stellar type adjustment
                    iii. Limit cycles / climate hysteresis
                    iv. Binary systems
                    v. Exomoons
                    vi. Clouds
        2. Planetary characteristics for habitability (2500 -> 3500)
	(segue: we need to move beyond the HZ formalism because of many other factors...planets are hard! look at handbook intro for this)
            expand phrases w/ref lists into a full sentence or two, this will greatly expand the material
            A. Mass & Radius (RAVI)
                a. minimum mass, occurrence rates, maximum before H-dominated (Rogers, Fulton)
            B. Planetary Orbit, Obliquity, and rotation rate (Vikki) 
            C. Planetary Interior & Geological Activity (andrew?)
            D. Magnetic Fields (?) (Andrew)
            E. Atmospheric Properties (gases, clouds) (Andrew) 3-4 sentences, some of it mentioned earlier (ie def against collapse, UV shielding, cold traps, observables)
        3. Stellar characteristics for habitability (ANDREW) (850 -> 3500) APL: maybe this one will be shorter, and so 2. (above) could be longer?
            A. SED, Luminosity, Age
            B. Activity Levels
            C. Luminosity Evolution
        4. Planetary system characteristics for habitability (Andrew?) (250 -> 3500) note there is an architecture chapter!
	   Also have a hard time seeing this one hit 3500 words
            A. Planetary System Architecture (DRAFTED: “ORBITAL INFLUENCES”)
                a. Orbital Evolution 
                b. Sibling planets (MENTIONED IN HZ)
            B. Planet-Planetary System interactions and habitability
        5. Star-Planet-Planetary System interactions and habitability (1900 -> 3500) - systems evolution (VIKKI)  
            A. Atmospheric and Ocean Loss and Replenishment (Andrew)
            B. Photochemistry (Andrew)
            C. Climate
            D. Tidal Effects
            E. Galactic Effects (?)
        6. Synthesis Summary VIKKI (2500)
The probabilistic nature of the habitable zone. 
HZ is zeroth order habitability probability assessment. 
But many other factors and interactions. 
How many of these can we observe and with what. 
Near-term observational confirmation of HZ. How might we do that... (JWST look for signs of runaway greenhouse.... high water abundance, high CO2).  High emission temperatures.  
The importance of models in the interpretation of habitability. 
The importance of understanding Solar System processes to inform our understanding. 
By understanding exoplanet habitability we can place our Solar System in context. 

Meeting Notes:
Tony del Genio has chapter on Venus, Earth, and Mars, as a synthesis chapter
Andrew to review Tony’s chapter
Chapter limit 19000-25000 words MINUS 425 words per figure/table. ~ 10 figures, 20000 words
Need additional figures. Synthesis section at the end. 
Evolution of the system.
Next ch is planetary processes as false positives for life: atm escape, photochemistry, reduction of non-condensible species, geological. Those things related to habitability are fine in our chapter too. 
last ch, conclusions / synthesis; exoplanets need pl sci

start with handbook chapter as italics, paste in and edit. 
Lists with citations. Digest/summarize for reader with lots of references. 

